Arbitrary-order structure-preserving discretizations for geometric curvature flows

Geometric flows, where an immersed manifold evolves in time according to its own geometry, exhibit important structural properties. For example, surface diffusion dissipates surface area while conserving volume; it is desirable to preserve these properties on discretization. This has motivated a substantial body of research on structure-preserving discretizations for these flows, albeit at low order in time. In this work, we present the first discretization of geometric curvature flows (curve shortening/mean curvature flow and curve/surface diffusion) that preserves the evolution of area and volume at arbitrary order in space and time. The key idea is to introduce auxiliary variables in a particular way so that the derivation of the area dissipation law can be replicated after discretization with continuous Petrov--Galerkin in time. These auxiliary variables are indicated by a general strategy for structure-preservation in time that applies to many other problems. The proposed scheme also preserves mesh quality in the same manner as the minimal deformation rate strategy. We demonstrate its structure-preserving properties and high-order convergence on several benchmark examples.

==> figures/convergence_surface_mcf_space_ellipsoid_meshdist_CG1.dat <==
# h    meanError
5.0000000000e-01  4.3874407538e-02
2.5000000000e-01  1.1429937120e-02
1.2500000000e-01  2.8928972984e-03
6.2500000000e-02  7.2562297118e-04


==> figures/convergence_surface_mcf_space_ellipsoid_meshdist_CG2.dat <==
# h    meanError
5.0000000000e-01  9.2169463206e-04
2.5000000000e-01  9.4074503921e-05
1.2500000000e-01  1.0979465954e-05
6.2500000000e-02  1.1171266664e-06


==> figures/convergence_surface_mcf_space_ellipsoid_meshdist_CG3.dat <==
# h    meanError
5.0000000000e-01  3.1973290612e-04
2.5000000000e-01  2.0591292812e-05
1.2500000000e-01  1.2072910734e-06
6.2500000000e-02  4.9475502371e-08


==> figures/convergence_surface_mcf_space_sphere_meshdist_CG1.dat <==
# h    meanError
5.0000000000e-01  5.2983353560e-02
2.5000000000e-01  1.3590949734e-02
1.2500000000e-01  3.3959162932e-03
6.2500000000e-02  8.1961321166e-04


==> figures/convergence_surface_mcf_space_sphere_meshdist_CG2.dat <==
# h    meanError
5.0000000000e-01  8.2751631479e-04
2.5000000000e-01  5.3926975016e-05
1.2500000000e-01  3.2991988541e-06
6.2500000000e-02  1.4702492311e-07


==> figures/convergence_surface_mcf_space_sphere_meshdist_CG3.dat <==
# h    meanError
5.0000000000e-01  2.3390627496e-04
2.5000000000e-01  1.4893127869e-05
1.2500000000e-01  8.5917246736e-07
6.2500000000e-02  3.4883925068e-08


==> figures/convergence_surface_mcf_time_ellipsoid_meshdist_cPG1.dat <==
# dt    meanError
1.2500000000e-02  2.3293000000e-05
6.2500000000e-03  5.7697000000e-06
3.1250000000e-03  1.4399000000e-06
1.5630000000e-03  3.5979000000e-07


==> figures/convergence_surface_mcf_time_ellipsoid_meshdist_cPG2.dat <==
# dt    meanError
2.5000000000e-02  2.7151000000e-06
1.2500000000e-02  1.1657000000e-07
6.2500000000e-03  7.1428000000e-09
3.1250000000e-03  4.2569000000e-10


==> figures/convergence_surface_mcf_time_ellipsoid_meshdist_cPG3.dat <==
# dt    meanError
5.0000000000e-02  1.2495000000e-05
2.5000000000e-02  1.8317000000e-07
1.2500000000e-02  2.5157000000e-09


==> figures/convergence_surface_mcf_time_sphere_meshdist_cPG1.dat <==
# dt    meanError
3.7500000000e-02  5.4746481727e-04
1.8750000000e-02  1.3839942969e-04
9.3750000000e-03  3.4699842192e-05
4.6875000000e-03  8.6821879623e-06


==> figures/convergence_surface_mcf_time_sphere_meshdist_cPG2.dat <==
# dt    meanError
1.5000000000e-01  2.3218436333e-04
7.5000000000e-02  2.0334095783e-05
3.7500000000e-02  1.4449051986e-06
1.8750000000e-02  9.3883560728e-08


==> figures/convergence_surface_mcf_time_sphere_meshdist_cPG3.dat <==
# dt    meanError
1.5000000000e-01  8.4018403033e-06
7.5000000000e-02  2.5604736592e-07
3.7500000000e-02  5.1295731288e-09


==> figures/convergence_surface_sd_space_meshdist_CG1.dat <==
# h    meanError
5.0000000000e-01  3.9280564481e-02
2.5000000000e-01  1.0346793800e-02
1.2500000000e-01  2.6215607066e-03
6.2500000000e-02  6.5762852016e-04


==> figures/convergence_surface_sd_space_meshdist_CG2.dat <==
# h    meanError
5.0000000000e-01  1.1170303512e-03
2.5000000000e-01  1.2316741650e-04
1.2500000000e-01  1.4163765273e-05
6.2500000000e-02  1.4268817029e-06


==> figures/convergence_surface_sd_space_meshdist_CG3.dat <==
# h    meanError
5.0000000000e-01  3.8458955131e-04
2.5000000000e-01  2.7968101689e-05
1.2500000000e-01  1.6894281940e-06
6.2500000000e-02  9.0728079396e-08


==> figures/convergence_surface_sd_time_meshdist_cPG1.dat <==
# dt    meanError
1.2500000000e-02  4.1963000000e-04
6.2500000000e-03  6.6984000000e-05
3.1250000000e-03  8.5436000000e-06
1.5630000000e-03  1.5697000000e-06


==> figures/convergence_surface_sd_time_meshdist_cPG2.dat <==
# dt    meanError
6.2500000000e-03  1.0198000000e-05
3.1250000000e-03  5.9942000000e-07
1.5630000000e-03  1.7628000000e-08
7.8130000000e-04  1.0784000000e-09


==> figures/convergence_surface_sd_time_meshdist_cPG3_first3.dat <==
# dt    meanError
6.2500000000e-03  2.7645000000e-06
3.1250000000e-03  1.1603000000e-07
1.5630000000e-03  2.8955000000e-09


==> figures/cuboid_cg1_hist.dat <==
t S_norm dV_raw rh
0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000011e+00
3.7000000000000088e-03 8.8017301011823845e-01 7.3674399914124853e-13 2.1696804194933135e+00
7.4099999999998663e-03 8.7727924362580167e-01 7.3940853440034880e-13 2.1810725086120617e+00
1.1119999999999715e-02 8.7456650718399931e-01 7.3918648979542377e-13 2.1818038534267234e+00
1.4829999999999564e-02 8.7198434992103746e-01 7.3807626677079862e-13 2.1807950342449733e+00
1.8539999999999415e-02 8.6951502585411233e-01 7.3918648979542377e-13 2.1793971713486542e+00
2.2249999999999263e-02 8.6714420028383254e-01 7.3985262361019887e-13 2.1779325170346460e+00
2.5959999999999112e-02 8.6486005057651982e-01 7.3985262361019887e-13 2.1764974336427252e+00
2.9669999999998961e-02 8.6265301339584810e-01 7.3940853440034880e-13 2.1751247267090621e+00
3.3369999999999546e-02 8.6052107993302263e-01 7.3852035598064868e-13 2.1738276723978740e+00
3.7070000000000679e-02 8.5845204564333588e-01 7.3852035598064868e-13 2.1726022052785230e+00
4.0770000000001812e-02 8.5644085840001638e-01 7.3896444519049874e-13 2.1714432645785560e+00
4.4470000000002945e-02 8.5448327055663509e-01 7.3829831137572365e-13 2.1703437111494743e+00
4.8170000000004078e-02 8.5257560357265871e-01 7.3852035598064868e-13 2.1692958685291752e+00
5.1870000000005211e-02 8.5071457161022301e-01 7.3896444519049874e-13 2.1682924124680443e+00
5.5570000000006343e-02 8.4889715539145005e-01 7.3896444519049874e-13 2.1673268600263027e+00
5.9270000000007476e-02 8.4712051662746457e-01 7.3896444519049874e-13 2.1663938019833582e+00
6.2970000000008283e-02 8.4538194382807186e-01 7.3896444519049874e-13 2.1654889686129573e+00
6.6680000000006845e-02 8.4367426416558033e-01 7.3940853440034880e-13 2.1646068426124758e+00
7.0390000000005407e-02 8.4199967272508658e-01 7.4007466821512390e-13 2.1637477101431215e+00
7.4100000000003968e-02 8.4035569545962630e-01 7.4051875742497396e-13 2.1629102334357828e+00
7.7810000000002530e-02 8.3873994323257950e-01 7.4118489123974905e-13 2.1620937729519585e+00
8.1520000000001092e-02 8.3715012100444008e-01 7.3918648979542377e-13 2.1612982269814105e+00
8.5229999999999653e-02 8.3558403910525625e-01 7.3985262361019887e-13 2.1605238806971983e+00
8.8939999999998215e-02 8.3403962496190409e-01 7.3985262361019887e-13 2.1809371623260332e+00
9.2649999999996777e-02 8.3251493415449096e-01 7.4118489123974905e-13 2.2008278185894201e+00
9.6359999999995338e-02 8.3100816005979461e-01 7.4029671282004893e-13 2.2200474759813358e+00
1.0006999999999390e-01 8.2951764162784003e-01 7.3985262361019887e-13 2.2386109459920362e+00
1.0377999999999246e-01 8.2804186905164845e-01 7.3985262361019887e-13 2.2565388047996784e+00
1.0748999999999102e-01 8.2657948724728414e-01 7.4118489123974905e-13 2.2738567451183553e+00
1.1119999999998958e-01 8.2512929717483618e-01 7.4029671282004893e-13 2.2905949094333748e+00
1.1490999999998815e-01 8.2369025511136729e-01 7.4140693584467409e-13 2.3067872163498704e+00
1.1861999999998671e-01 8.2226147004181382e-01 7.4051875742497396e-13 2.3224706898628042e+00
1.2232999999998527e-01 8.2084219936938740e-01 7.4096284663482402e-13 2.3376847999530539e+00
1.2603999999998527e-01 8.1943184316761364e-01 7.4096284663482402e-13 2.3559191693358712e+00
1.2973999999998898e-01 8.1803370489834248e-01 7.4185102505452415e-13 2.3761530581143133e+00
1.3343999999999268e-01 8.1664363736646839e-01 7.4118489123974905e-13 2.3963760335328201e+00
1.3713999999999638e-01 8.1526142434865201e-01 7.4096284663482402e-13 2.4166166177980686e+00
1.4084000000000008e-01 8.1388695817647527e-01 7.4162898044959912e-13 2.4374273030599856e+00
1.4454000000000378e-01 8.1252023020562325e-01 7.4007466821512390e-13 2.4584138163400961e+00
1.4824000000000748e-01 8.1116132110374417e-01 7.3918648979542377e-13 2.4795787755647289e+00
1.5194000000001118e-01 8.0981039111242137e-01 7.4074080202989899e-13 2.5028763894859503e+00
1.5564000000001488e-01 8.0846767041798684e-01 7.4096284663482402e-13 2.5317024299947364e+00
1.5934000000001858e-01 8.0713344974496271e-01 7.4029671282004893e-13 2.5611838512055942e+00
1.6304000000002228e-01 8.0580807126546383e-01 7.4118489123974905e-13 2.5913368285857499e+00
1.6674000000002598e-01 8.0449191989832103e-01 7.4096284663482402e-13 2.6247871662484550e+00
1.7044000000002968e-01 8.0318541505350527e-01 7.4051875742497396e-13 2.6629149222017987e+00
1.7414000000003338e-01 8.0188900286086739e-01 7.4118489123974905e-13 2.7022015494926337e+00
1.7784000000003708e-01 8.0060314890762097e-01 7.4096284663482402e-13 2.7445555662987156e+00
1.8154000000004078e-01 7.9932833149619231e-01 7.4074080202989899e-13 2.7890390665455014e+00
1.8524000000004448e-01 7.9806503542346474e-01 7.4051875742497396e-13 2.8349569977361089e+00
1.8894000000004818e-01 7.9681374627359702e-01 7.3985262361019887e-13 2.8823388010412758e+00
1.9264000000005188e-01 7.9557494520965732e-01 7.4162898044959912e-13 2.9312148647141010e+00
1.9634000000005558e-01 7.9434910424393235e-01 7.3985262361019887e-13 2.9816168309124631e+00
2.0004000000005928e-01 7.9313668196278930e-01 7.4074080202989899e-13 3.0335779424247997e+00
2.0374000000006298e-01 7.9193811967910821e-01 7.4118489123974905e-13 3.0871334340069398e+00
2.0744000000006668e-01 7.9075383798339094e-01 7.4118489123974905e-13 3.1423209740914291e+00
2.1114000000007038e-01 7.8958423366324682e-01 7.4185102505452415e-13 3.1991811639543863e+00
2.1484000000007408e-01 7.8842967696003918e-01 7.4140693584467409e-13 3.2577581030818834e+00
2.1854000000007778e-01 7.8729050913062371e-01 7.4118489123974905e-13 3.3181000315484361e+00
2.2224000000008148e-01 7.8616704028114281e-01 7.4185102505452415e-13 3.3802600628089001e+00
2.2594000000008518e-01 7.8505954743862749e-01 7.4162898044959912e-13 3.4442970235517412e+00
2.2964000000008888e-01 7.8396827282429693e-01 7.4162898044959912e-13 3.5102764213493614e+00
2.3334000000009258e-01 7.8289342228992376e-01 7.4074080202989899e-13 3.5782715660220776e+00
2.3704000000009628e-01 7.8183516387500429e-01 7.4118489123974905e-13 3.6483648772396573e+00
2.4074000000009999e-01 7.8079362643754546e-01 7.4096284663482402e-13 3.7206494193813815e+00
2.4444000000010369e-01 7.7976889830462737e-01 7.4162898044959912e-13 3.7952307156946179e+00
2.4814000000010739e-01 7.7876102588002682e-01 7.4185102505452415e-13 3.8722289082170898e+00
2.5184000000011109e-01 7.7777001213435526e-01 7.4096284663482402e-13 3.9517813489964917e+00
2.5554000000011479e-01 7.7679581488743821e-01 7.4007466821512390e-13 4.0340457336187585e+00
2.5924000000011849e-01 7.7583834477162861e-01 7.4029671282004893e-13 4.1192039224759434e+00
2.6294000000012219e-01 7.7489746273645788e-01 7.4096284663482402e-13 4.2074666422668745e+00
2.6664000000012589e-01 7.7397297691653011e-01 7.4118489123974905e-13 4.2990793253933361e+00
2.7034000000012959e-01 7.7306463863171615e-01 7.4118489123974905e-13 4.3943294364203362e+00
2.7404000000013329e-01 7.7217213721511935e-01 7.4029671282004893e-13 4.4935557651722444e+00
2.7774000000013699e-01 7.7129509326038137e-01 7.4140693584467409e-13 4.5971603549152853e+00
2.8144000000014069e-01 7.7043304973096971e-01 7.4074080202989899e-13 4.7056240125528763e+00
2.8514000000014439e-01 7.6958546015682372e-01 7.4296124807914930e-13 4.8195267664388783e+00
2.8884000000014809e-01 7.6875167282063150e-01 7.4074080202989899e-13 4.9395752806191391e+00
2.9254000000015179e-01 7.6793090934563624e-01 7.4074080202989899e-13 5.0666402465436260e+00
2.9624000000015549e-01 7.6712223533407642e-01 7.4140693584467409e-13 5.2018084098010160e+00
2.9994000000015919e-01 7.6632451948765801e-01 7.4118489123974905e-13 5.3464566170375081e+00
3.0364000000016289e-01 7.6553637563653509e-01 7.4162898044959912e-13 5.5023599747849437e+00
3.0734000000016659e-01 7.6475607868573636e-01 7.4318329268407434e-13 5.6718546634599578e+00
3.1104000000017029e-01 7.6398143942063945e-01 7.4229511426437421e-13 5.8580918461807308e+00
3.1474000000017399e-01 7.6320961181460989e-01 7.4296124807914930e-13 6.0654506904226535e+00
3.1844000000017769e-01 7.6243678420420458e-01 7.4429351570869949e-13 6.3002454964776300e+00
3.2214000000018139e-01 7.6165765859866130e-01 7.4296124807914930e-13 6.5720158274033293e+00
3.2584000000018509e-01 7.6086451373002162e-01 7.4384942649884943e-13 6.8960796313526256e+00
3.2954000000018879e-01 7.6004536672206080e-01 7.4296124807914930e-13 7.2991625102480917e+00
3.3324000000019249e-01 7.5917990211063946e-01 7.4251715886929924e-13 7.8338474485035547e+00
3.3694000000019619e-01 7.5822863626970394e-01 7.4518169412839962e-13 8.6254395418290581e+00
3.4064000000019989e-01 7.5709291859666739e-01 7.5384143372047574e-13 1.0105282307389359e+01
3.4434000000020359e-01 7.5520670159203362e-01 8.8484775062624330e-13 1.8656881507670114e+01
3.4804000000020729e-01 7.5048924054451382e-01 8.8462570602131827e-13 1.6136157998180579e+02
3.5070000000020995e-01 7.4852298817667784e-01 8.8529183983609336e-13 1.4683095036111573e+02


==> figures/cuboid_cg2_hist.dat <==
t S_norm dV_raw rh
0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000022e+00
3.7000000000000088e-03 8.6864007438264779e-01 3.7192471324942471e-13 1.9521824780604184e+00
7.4099999999998663e-03 8.6590830185257739e-01 3.3217872896784441e-13 1.9488172948565536e+00
1.1119999999999715e-02 8.6336167061016000e-01 2.8999025403208877e-13 1.9614912887252944e+00
1.4829999999999564e-02 8.6092953283573270e-01 2.4735768988648306e-13 1.9885492364605881e+00
1.8539999999999415e-02 8.5859607910843583e-01 2.0561330416057748e-13 2.0137981847953856e+00
2.2249999999999263e-02 8.5635002799828763e-01 1.6275869541004676e-13 2.0371344732646692e+00
2.5959999999999112e-02 8.5418180558750212e-01 1.2101430968414118e-13 2.0624246852160057e+00
2.9669999999998961e-02 8.5208334040376943e-01 7.8603790143460502e-14 2.0877567728050659e+00
3.3369999999999546e-02 8.5005332168119929e-01 3.6415315207704869e-14 2.1119711676936235e+00
3.7070000000000679e-02 8.4808047871450676e-01 -5.3290705182007127e-15 2.1352533700970993e+00
4.0770000000001812e-02 8.4616021095715999e-01 -4.7295500849031322e-14 2.1581575187452202e+00
4.4470000000002945e-02 8.4428864134662207e-01 -8.9372953482324445e-14 2.1802000227502116e+00
4.8170000000004078e-02 8.4246244271342496e-01 -1.3156142841808009e-13 2.2013960629272962e+00
5.1870000000005211e-02 8.4067869475009238e-01 -1.7463808177353584e-13 2.2235605782712935e+00
5.5570000000006343e-02 8.3893477126315019e-01 -2.1727064591914154e-13 2.2474488550992677e+00
5.9270000000007476e-02 8.3722825503887677e-01 -2.5868196473765956e-13 2.2708469250640468e+00
6.2970000000008283e-02 8.3555687651344746e-01 -3.0098146197587772e-13 2.2937033913287670e+00
6.6680000000006845e-02 8.3391408674136491e-01 -3.4361402612148342e-13 2.3160283264696901e+00
7.0390000000005407e-02 8.3230234897924882e-01 -3.8657965717447668e-13 2.3377130529649590e+00
7.4100000000003968e-02 8.3071962901155827e-01 -4.2776893138806968e-13 2.3589906697850909e+00
7.7810000000002530e-02 8.2916395355542871e-01 -4.7006842862628785e-13 2.3797962859438351e+00
8.1520000000001092e-02 8.2763341104085297e-01 -5.1181281435219343e-13 2.3998883377659306e+00
8.5229999999999653e-02 8.2612615647070309e-01 -5.5488946770764920e-13 2.4192419419495339e+00
8.8939999999998215e-02 8.2464041867670002e-01 -5.9652283113109227e-13 2.4378391434830227e+00
9.2649999999996777e-02 8.2317450868771547e-01 -6.3959948448654804e-13 2.4556689425892677e+00
9.6359999999995338e-02 8.2172682825921106e-01 -6.8267613784200371e-13 2.4727271724702784e+00
1.0006999999999390e-01 8.2029587788221336e-01 -7.2464256817283432e-13 2.4898493187499877e+00
1.0377999999999246e-01 8.1888026380461465e-01 -7.6727513231844003e-13 2.5094209163100869e+00
1.0748999999999102e-01 8.1747870376562759e-01 -8.0857542883449555e-13 2.5285614859915175e+00
1.1119999999998958e-01 8.1609003127395252e-01 -8.5154105988748881e-13 2.5472852571971916e+00
1.1490999999998815e-01 8.1471319835921263e-01 -8.9361851252078194e-13 2.5656100770071841e+00
1.1861999999998671e-01 8.1334727680042185e-01 -9.3647312127131268e-13 2.5835569451102218e+00
1.2232999999998527e-01 8.1199145789008631e-01 -9.7843955160214319e-13 2.6011495528590545e+00
1.2603999999998527e-01 8.1064505083174088e-01 -1.0204059819329739e-12 2.6186234924129832e+00
1.2973999999998898e-01 8.0931107377199607e-01 -1.0625944568687294e-12 2.6362649811750107e+00
1.3343999999999268e-01 8.0798542421374142e-01 -1.1051159987118727e-12 2.6536866617732602e+00
1.3713999999999638e-01 8.0666774626219295e-01 -1.1471934513451658e-12 2.6709170782746314e+00
1.4084000000000008e-01 8.0535778352523368e-01 -1.1903811270030842e-12 2.6879852350640348e+00
1.4454000000000378e-01 8.0405537288111639e-01 -1.2317924458216021e-12 2.7077842786110979e+00
1.4824000000000748e-01 8.0276043776415362e-01 -1.2733147869425827e-12 2.7310215408574892e+00
1.5194000000001118e-01 8.0147298110688514e-01 -1.3161693956931134e-12 2.7545758357339580e+00
1.5564000000001488e-01 8.0019307806698547e-01 -1.3591350267461067e-12 2.7787025187082577e+00
1.5934000000001858e-01 7.9892086865563483e-01 -1.4016565685892498e-12 2.8038381835155448e+00
1.6304000000002228e-01 7.9765655037132288e-01 -1.4440670881299306e-12 2.8293981719137675e+00
1.6674000000002598e-01 7.9640037092980598e-01 -1.4862555630656862e-12 2.8603754644472441e+00
1.7044000000002968e-01 7.9515262116762853e-01 -1.5271117703718917e-12 2.8936549529505862e+00
1.7414000000003338e-01 7.9391362818344136e-01 -1.5693002453076473e-12 2.9286453131215811e+00
1.7784000000003708e-01 7.9268374876877234e-01 -1.6101564526138528e-12 2.9682895450171354e+00
1.8154000000004078e-01 7.9146336316814159e-01 -1.6532331059693085e-12 3.0092625519650191e+00
1.8524000000004448e-01 7.9025286919754167e-01 -1.6953105586026015e-12 3.0514874209877116e+00
1.8894000000004818e-01 7.8905267674061130e-01 -1.7378321004457448e-12 3.0949832418920136e+00
1.9264000000005188e-01 7.8786320263330811e-01 -1.7809087538012005e-12 3.1397689235178903e+00
1.9634000000005558e-01 7.8668486594050024e-01 -1.8223200726197186e-12 3.1858633386992778e+00
2.0004000000005928e-01 7.8551808362179976e-01 -1.8643975252530116e-12 3.2332854894632233e+00
2.0374000000006298e-01 7.8436326657882560e-01 -1.9071411117010798e-12 3.2820546937394051e+00
2.0744000000006668e-01 7.8322081607214400e-01 -1.9492185643343732e-12 3.3321907950609897e+00
2.1114000000007038e-01 7.8209112049290597e-01 -1.9918511284799788e-12 3.3837143970349488e+00
2.1484000000007408e-01 7.8097455247194791e-01 -2.0338175588108093e-12 3.4366471247375330e+00
2.1854000000007778e-01 7.7987146630726045e-01 -2.0755619445367148e-12 3.4910119156851751e+00
2.2224000000008148e-01 7.7878219568961615e-01 -2.1171953079601582e-12 3.5468333436455737e+00
2.2594000000008518e-01 7.7770705170512600e-01 -2.1597168498033013e-12 3.6041379793203405e+00
2.2964000000008888e-01 7.7664632109289033e-01 -2.2011281686218192e-12 3.6629547928844097e+00
2.3334000000009258e-01 7.7560026473524679e-01 -2.2446489111871249e-12 3.7252289466117299e+00
2.3704000000009628e-01 7.7456911635750647e-01 -2.2869484084253434e-12 3.7903359756397816e+00
2.4074000000009999e-01 7.7355308141322143e-01 -2.3289148387561739e-12 3.8572574759840910e+00
2.4444000000010369e-01 7.7255233613005236e-01 -2.3706592244820794e-12 3.9260504862529371e+00
2.4814000000010739e-01 7.7156702668973176e-01 -2.4130697440227600e-12 3.9967788272674403e+00
2.5184000000011109e-01 7.7059726851376076e-01 -2.4554802635634405e-12 4.0695141594833837e+00
2.5554000000011479e-01 7.6964314562376879e-01 -2.4967805600794964e-12 4.1443372109268681e+00
2.5924000000011849e-01 7.6870471004202812e-01 -2.5404123249472646e-12 4.2213392122713982e+00
2.6294000000012219e-01 7.6778198119291607e-01 -2.5813795545559325e-12 4.3006235851314081e+00
2.6664000000012589e-01 7.6687494526018085e-01 -2.6226798510719879e-12 4.3823079419174693e+00
2.7034000000012959e-01 7.6598355444682009e-01 -2.6659785490323690e-12 4.4665264716620419e+00
2.7404000000013329e-01 7.6510772607393296e-01 -2.7092772469927497e-12 4.5534328074779049e+00
2.7774000000013699e-01 7.6424734144104789e-01 -2.7500224319964926e-12 4.6432034997121310e+00
2.8144000000014069e-01 7.6340224435177406e-01 -2.7930990853519482e-12 4.7360422572390029e+00
2.8514000000014439e-01 7.6257223918373762e-01 -2.8358426718000168e-12 4.8321851718106501e+00
2.8884000000014809e-01 7.6175708834755596e-01 -2.8779201244333098e-12 4.9319072130396231e+00
2.9254000000015179e-01 7.6095650893276467e-01 -2.9197755324616778e-12 5.0355303835650966e+00
2.9624000000015549e-01 7.6017016827300210e-01 -2.9621860520023584e-12 5.1434340692263341e+00
2.9994000000015919e-01 7.5939767807005021e-01 -3.0050406607528890e-12 5.2560683293234298e+00
3.0364000000016289e-01 7.5863858658304284e-01 -3.0480062918058826e-12 5.3739711818182947e+00
3.0734000000016659e-01 7.5789236819416839e-01 -3.0878632983899253e-12 5.4977914035987148e+00
3.1104000000017029e-01 7.5715840937190482e-01 -3.1298297287207558e-12 5.6283190798698639e+00
3.1474000000017399e-01 7.5643598961075387e-01 -3.1732394489835990e-12 5.7665272587038450e+00
3.1844000000017769e-01 7.5572425523796594e-01 -3.2144287231971923e-12 5.9136298776107559e+00
3.2214000000018139e-01 7.5502218287547629e-01 -3.2570612873427979e-12 6.0711641408857009e+00
3.2584000000018509e-01 7.5432852752664858e-01 -3.3012481637228787e-12 6.2411107105140040e+00
3.2954000000018879e-01 7.5364174714948073e-01 -3.3419933487266216e-12 6.4260743534715052e+00
3.3324000000019249e-01 7.5295989004568786e-01 -3.3856251135943902e-12 6.6295650758995759e+00
3.3694000000019619e-01 7.5228042106481186e-01 -3.4267033655055206e-12 6.8564541484553416e+00
3.4064000000019989e-01 7.5159994219613080e-01 -3.4685587735338886e-12 7.1137518817678647e+00
3.4434000000020359e-01 7.5091371981466659e-01 -3.5121905384016569e-12 7.4120191583309980e+00
3.4804000000020729e-01 7.5021483067772821e-01 -3.5532687903127877e-12 7.7681398579726508e+00
3.5174000000021099e-01 7.4949247949238140e-01 -3.5964564659707058e-12 8.2113659002800272e+00
3.5544000000021470e-01 7.4872825940577514e-01 -3.6372016509744487e-12 8.7985637662541567e+00
3.5914000000021840e-01 7.4788618598406098e-01 -3.6795011482126671e-12 9.6621573001324279e+00
3.6284000000022210e-01 7.4687628877303769e-01 -3.7209124670311847e-12 1.1232920812393877e+01
3.6654000000022580e-01 7.4524338792110656e-01 -3.6871616870825807e-12 1.7486628070647747e+01
3.6724000000022650e-01 7.4430796111424125e-01 -3.6949332482549560e-12 3.5838728787572840e+01


==> figures/cuboid_cg3_hist.dat <==
t S_norm dV_raw rh
0.0000000000000000e+00 1.0000000000000000e+00 0.0000000000000000e+00 1.0000000000000051e+00
3.7000000000000088e-03 8.6834170031535007e-01 2.3936408410918198e-13 2.1711346407048784e+00
7.4099999999998663e-03 8.6561502493476783e-01 -7.1054273576009498e-15 2.1696311761371776e+00
1.1119999999999715e-02 8.6307426657948072e-01 -2.5568436257117168e-13 2.1931371847615275e+00
1.4829999999999564e-02 8.6064734546997446e-01 -5.0570658771675507e-13 2.2191012255775786e+00
1.8539999999999415e-02 8.5831847228860492e-01 -7.5428552293032580e-13 2.2491713609728783e+00
2.2249999999999263e-02 8.5607649088451065e-01 -1.0026424135389716e-12 2.2773572466501828e+00
2.5959999999999112e-02 8.5391193665645659e-01 -1.2515544156599299e-12 2.3041359285857701e+00
2.9669999999998961e-02 8.5181682004609494e-01 -1.4999113062685756e-12 2.3296926041406785e+00
3.3369999999999546e-02 8.4978988163490787e-01 -1.7493784199018464e-12 2.3537092104870783e+00
3.7070000000000679e-02 8.4781990260940443e-01 -1.9971801989981796e-12 2.3789056416992258e+00
4.0770000000001812e-02 8.4590231337731192e-01 -2.2456481119092876e-12 2.4057464609573387e+00
4.4470000000002945e-02 8.4403326003630574e-01 -2.4921176233760707e-12 2.4319384181817933e+00
4.8170000000004078e-02 8.4220943349819000e-01 -2.7408075808921038e-12 2.4574603680745324e+00
5.1870000000005211e-02 8.4042792835321667e-01 -2.9901636722229123e-12 2.4823632154740309e+00
5.5570000000006343e-02 8.3868613137840864e-01 -3.2367442059921575e-12 2.5071011711242894e+00
5.9270000000007476e-02 8.3698163718311014e-01 -3.4853231412057285e-12 2.5311302913976608e+00
6.2970000000008283e-02 8.3531218731974766e-01 -3.7340130987217615e-12 2.5544091551867081e+00
6.6680000000006845e-02 8.3367124834943807e-01 -3.9819259001205574e-12 2.5770563590980462e+00
7.0390000000005407e-02 8.3206128846635641e-01 -4.2296166569144282e-12 2.6010330686673768e+00
7.4100000000003968e-02 8.3048028327008316e-01 -4.4800829712698611e-12 2.6252055108710475e+00
7.7810000000002530e-02 8.2892626877112530e-01 -4.7272186165514193e-12 2.6497895156889477e+00
8.1520000000001092e-02 8.2739734209026727e-01 -4.9763526632773028e-12 2.6749206671900465e+00
8.5229999999999653e-02 8.2589166623973487e-01 -5.2252646653982613e-12 2.6993336573511231e+00
8.8939999999998215e-02 8.2440747731248742e-01 -5.4740656452167564e-12 2.7230071656778794e+00
9.2649999999996777e-02 8.2294309280113032e-01 -5.7226445804303274e-12 2.7459273493929608e+00
9.6359999999995338e-02 8.2149692009717001e-01 -5.9723337386685235e-12 2.7680876856193866e+00
1.0006999999999390e-01 8.2006746448875845e-01 -6.2210236961845569e-12 2.7894886845764484e+00
1.0377999999999246e-01 8.1865333618837111e-01 -6.4689364975833520e-12 2.8106622763877045e+00
1.0748999999999102e-01 8.1725325608917676e-01 -6.7178484997043104e-12 2.8312177258773938e+00
1.1119999999998958e-01 8.1586606007835694e-01 -6.9660943680104938e-12 2.8511006018827110e+00
1.1490999999998815e-01 8.1449070183443173e-01 -7.2147843255265273e-12 2.8703339535118277e+00
1.1861999999998671e-01 8.1312625411008754e-01 -7.4635853053450224e-12 2.8889451460921030e+00
1.2232999999998527e-01 8.1177190855675174e-01 -7.7128303743733685e-12 2.9086580631773487e+00
1.2603999999998527e-01 8.1042697418675425e-01 -7.9617423764943269e-12 2.9289361813916055e+00
1.2973999999998898e-01 8.0909446450898503e-01 -8.2088780217758852e-12 2.9492266798295392e+00
1.3343999999999268e-01 8.0777027991580208e-01 -8.4577900238968436e-12 2.9719228114439540e+00
1.3713999999999638e-01 8.0645406308554168e-01 -8.7051477137833269e-12 2.9947191287875219e+00
1.4084000000000008e-01 8.0514555591716175e-01 -8.9526164259722711e-12 3.0175126958958081e+00
1.4454000000000378e-01 8.0384459335862313e-01 -9.1987528705316667e-12 3.0405472744806756e+00
1.4824000000000748e-01 8.0255109674953107e-01 -9.4486640733747878e-12 3.0643742950787840e+00
1.5194000000001118e-01 8.0126506681590748e-01 -9.6977981201006713e-12 3.0883431406370860e+00
1.5564000000001488e-01 7.9998657644501014e-01 -9.9434904754502168e-12 3.1133849805026981e+00
1.5934000000001858e-01 7.9871576335665695e-01 -1.0191181232244088e-11 3.1451001044846749e+00
1.6304000000002228e-01 7.9745282277496610e-01 -1.0440315278969971e-11 3.1775433592457945e+00
1.6674000000002598e-01 7.9619800019129083e-01 -1.0688894214183542e-11 3.2112582932819049e+00
1.7044000000002968e-01 7.9495158429590673e-01 -1.0937140082489724e-11 3.2468973750855930e+00
1.7414000000003338e-01 7.9371390014294174e-01 -1.1184719816981132e-11 3.2885727389807262e+00
1.7784000000003708e-01 7.9248530260053229e-01 -1.1432743640682390e-11 3.3330337196584487e+00
1.8154000000004078e-01 7.9126617012644684e-01 -1.1681211553593499e-11 3.3801440333248860e+00
1.8524000000004448e-01 7.9005689889859854e-01 -1.1929235377294757e-11 3.4287044471776023e+00
1.8894000000004818e-01 7.8885789732020350e-01 -1.2177148178693553e-11 3.4787386847568245e+00
1.9264000000005188e-01 7.8766958091078021e-01 -1.2424505868580036e-11 3.5302702976711950e+00
1.9634000000005558e-01 7.8649236758680208e-01 -1.2672196625373907e-11 3.5833228339147438e+00
2.0004000000005928e-01 7.8532667332972173e-01 -1.2921774761309639e-11 3.6379200299709935e+00
2.0374000000006298e-01 7.8417290823387753e-01 -1.3170242674220748e-11 3.6940860283286971e+00
2.0744000000006668e-01 7.8303147292285813e-01 -1.3418266497922006e-11 3.7518456222954182e+00
2.1114000000007038e-01 7.8190275531961695e-01 -1.3666290321623264e-11 3.8112245303495427e+00
2.1484000000007408e-01 7.8078712775334735e-01 -1.3913536989207285e-11 3.8722497027283151e+00
2.1854000000007778e-01 7.7968494438426028e-01 -1.4162115924420856e-11 3.9349496635336738e+00
2.2224000000008148e-01 7.7859653892621339e-01 -1.4410472815029502e-11 3.9993548923734266e+00
2.2594000000008518e-01 7.7752222264618021e-01 -1.4658607661033223e-11 4.0654982504798829e+00
2.2964000000008888e-01 7.7646228261884842e-01 -1.4906964551641867e-11 4.1334154573650590e+00
2.3334000000009258e-01 7.7541698021402949e-01 -1.5152989973898802e-11 4.2031456254826045e+00
2.3704000000009628e-01 7.7438654979392085e-01 -1.5402124020624684e-11 4.2747318620819312e+00
2.4074000000009999e-01 7.7337119759646245e-01 -1.5651813178862881e-11 4.3482219495681491e+00
2.4444000000010369e-01 7.7237110077999593e-01 -1.5899614957959213e-11 4.4236691183054111e+00
2.4814000000010739e-01 7.7138640660303481e-01 -1.6146306514030920e-11 4.5011329291029707e+00
2.5184000000011109e-01 7.7041723171097765e-01 -1.6395218516151880e-11 4.5806802867021119e+00
2.5554000000011479e-01 7.6946366149910328e-01 -1.6643242339853136e-11 4.6623866107831313e+00
2.5924000000011849e-01 7.6852574951770170e-01 -1.6891044118949471e-11 4.7463371975732738e+00
2.6294000000012219e-01 7.6760351688071871e-01 -1.7137957719626103e-11 4.8326288135904552e+00
2.6664000000012589e-01 7.6669695163340623e-01 -1.7386647677142138e-11 4.9213715739142252e+00
2.7034000000012959e-01 7.6580600802664278e-01 -1.7634893545448320e-11 5.0126911716049500e+00
2.7404000000013329e-01 7.6493060563543902e-01 -1.7882695324544651e-11 5.1067315435672125e+00
2.7774000000013699e-01 7.6407062824549044e-01 -1.8128942791406511e-11 5.2036580830287127e+00
2.8144000000014069e-01 7.6322592241363540e-01 -1.8378853994249631e-11 5.3036615422253535e+00
2.8514000000014439e-01 7.6239629558362199e-01 -1.8626211684136116e-11 5.4069628143601633e+00
2.8884000000014809e-01 7.6158151360544479e-01 -1.8874124485534910e-11 5.5138188464945594e+00
2.9254000000015179e-01 7.6078129746080425e-01 -1.9121482175421395e-11 5.6245300224124897e+00
2.9624000000015549e-01 7.5999531893357830e-01 -1.9370949289054664e-11 5.7394494781711911e+00
2.9994000000015919e-01 7.5922319487407941e-01 -1.9618862090453462e-11 5.8589949909263410e+00
3.0364000000016289e-01 7.5846447957661722e-01 -1.9866108758037481e-11 5.9836643418564277e+00
3.0734000000016659e-01 7.5771865460103971e-01 -2.0115242804763363e-11 6.1140554420166584e+00
3.1104000000017029e-01 7.5698511508797084e-01 -2.0362156405439997e-11 6.2508931006159596e+00
3.1474000000017399e-01 7.5626315119063603e-01 -2.0609403073024017e-11 6.3950652355886763e+00
3.1844000000017769e-01 7.5555192258208759e-01 -2.0857870985935127e-11 6.5476727981652303e+00
3.2214000000018139e-01 7.5485042293599858e-01 -2.1105672765031458e-11 6.7101001068695361e+00
3.2584000000018509e-01 7.5415742953271281e-01 -2.1354251700245031e-11 6.8841164127092176e+00
3.2954000000018879e-01 7.5347143016516327e-01 -2.1603496769273375e-11 7.0720268160773250e+00
3.3324000000019249e-01 7.5279051423533461e-01 -2.1850743436857394e-11 7.2769041512409025e+00
3.3694000000019619e-01 7.5211220509814769e-01 -2.2099100327466042e-11 7.5029597423478318e+00
3.4064000000019989e-01 7.5143319134178888e-01 -2.2347679262679611e-11 7.7561654320663518e+00
3.4434000000020359e-01 7.5074887382569389e-01 -2.2594259796448858e-11 8.0453611671735104e+00
3.4804000000020729e-01 7.5005255131596438e-01 -2.2842838731662428e-11 8.3843821421299669e+00
3.5174000000021099e-01 7.4933382607844956e-01 -2.3089752332339063e-11 8.7965727633323247e+00
3.5544000000021470e-01 7.4857508995461275e-01 -2.3339774557484645e-11 9.3257949991513911e+00
3.5914000000021840e-01 7.4774227553183215e-01 -2.3585911002044042e-11 1.0069588855499441e+01
3.6284000000022210e-01 7.4675177664097081e-01 -2.3832158468905898e-11 1.1322936789272060e+01
3.6654000000022580e-01 7.4520632688545696e-01 -2.4018453892438000e-11 1.5908914754898287e+01
3.6742000000022668e-01 7.4411222440132607e-01 -2.4077073668138205e-11 3.8103488744192134e+01


==> figures/dumbbell_cg1_hist.dat <==
t S_norm rh
0.0000000000e+00 1.0000000000e+00 2.4302000000e+00
9.2000000000e-04 9.8879216297e-01 2.4155000000e+00
1.8400000000e-03 9.7768207820e-01 2.4010000000e+00
2.7600000000e-03 9.6665736848e-01 2.3867000000e+00
3.6800000000e-03 9.5570964365e-01 2.3728000000e+00
4.6100000000e-03 9.4471426453e-01 2.3590000000e+00
5.5400000000e-03 9.3378475223e-01 2.3455000000e+00
6.4700000000e-03 9.2291602884e-01 2.3323000000e+00
7.4000000000e-03 9.1210362936e-01 2.3193000000e+00
8.3300000000e-03 9.0134356988e-01 2.3066000000e+00
9.2600000000e-03 8.9063225078e-01 2.2941000000e+00
1.0190000000e-02 8.7996639156e-01 2.2819000000e+00
1.1120000000e-02 8.6934297376e-01 2.2699000000e+00
1.2050000000e-02 8.5875920752e-01 2.2581000000e+00
1.2980000000e-02 8.4821249514e-01 2.2466000000e+00
1.3910000000e-02 8.3770040723e-01 2.2353000000e+00
1.4840000000e-02 8.2722066681e-01 2.2242000000e+00
1.5770000000e-02 8.1677113031e-01 2.2133000000e+00
1.6700000000e-02 8.0634977164e-01 2.2026000000e+00
1.7630000000e-02 7.9595467904e-01 2.1922000000e+00
1.8560000000e-02 7.8558403919e-01 2.1819000000e+00
1.9490000000e-02 7.7523613405e-01 2.1718000000e+00
2.0420000000e-02 7.6490932973e-01 2.1620000000e+00
2.1350000000e-02 7.5460207491e-01 2.1523000000e+00
2.2280000000e-02 7.4431288972e-01 2.1428000000e+00
2.3210000000e-02 7.3404036893e-01 2.1335000000e+00
2.4140000000e-02 7.2378316922e-01 2.1244000000e+00
2.5070000000e-02 7.1354001554e-01 2.1154000000e+00
2.6000000000e-02 7.0330968686e-01 2.1066000000e+00
2.6930000000e-02 6.9309101770e-01 2.0980000000e+00
2.7860000000e-02 6.8288289975e-01 2.0895000000e+00
2.8790000000e-02 6.7268426914e-01 2.0813000000e+00
2.9720000000e-02 6.6249411284e-01 2.0731000000e+00
3.0650000000e-02 6.5231146386e-01 2.0652000000e+00
3.1570000000e-02 6.4224478126e-01 2.0574000000e+00
3.2490000000e-02 6.3218368310e-01 2.0498000000e+00
3.3410000000e-02 6.2212734688e-01 2.0424000000e+00
3.4330000000e-02 6.1207498979e-01 2.0351000000e+00
3.5250000000e-02 6.0202586236e-01 2.0279000000e+00
3.6170000000e-02 5.9197925008e-01 2.0209000000e+00
3.7090000000e-02 5.8193446540e-01 2.0140000000e+00
3.8010000000e-02 5.7189085573e-01 2.0072000000e+00
3.8930000000e-02 5.6184779385e-01 2.0006000000e+00
3.9850000000e-02 5.5180468435e-01 1.9941000000e+00
4.0770000000e-02 5.4176095876e-01 1.9877000000e+00
4.1690000000e-02 5.3171607246e-01 1.9814000000e+00
4.2610000000e-02 5.2166950940e-01 1.9753000000e+00
4.3530000000e-02 5.1162078052e-01 1.9692000000e+00
4.4450000000e-02 5.0156941901e-01 1.9633000000e+00
4.5370000000e-02 4.9151498184e-01 1.9575000000e+00
4.6290000000e-02 4.8145705302e-01 1.9518000000e+00
4.7210000000e-02 4.7139524192e-01 1.9461000000e+00
4.8130000000e-02 4.6132917858e-01 1.9406000000e+00
4.9050000000e-02 4.5125851844e-01 1.9352000000e+00
4.9970000000e-02 4.4118294235e-01 1.9299000000e+00
5.0890000000e-02 4.3110215814e-01 1.9247000000e+00
5.1810000000e-02 4.2101589270e-01 1.9195000000e+00
5.2730000000e-02 4.1092390468e-01 1.9145000000e+00
5.3650000000e-02 4.0082597813e-01 1.9095000000e+00
5.4570000000e-02 3.9072192411e-01 1.9046000000e+00
5.5490000000e-02 3.8061158223e-01 1.9014000000e+00
5.6410000000e-02 3.7049482389e-01 1.9021000000e+00
5.7330000000e-02 3.6037155222e-01 1.9028000000e+00
5.8250000000e-02 3.5024170531e-01 1.9036000000e+00
5.9170000000e-02 3.4010525615e-01 1.9044000000e+00
6.0090000000e-02 3.2996221586e-01 1.9052000000e+00
6.1010000000e-02 3.1981264319e-01 1.9060000000e+00
6.1930000000e-02 3.0965663818e-01 1.9068000000e+00
6.2850000000e-02 2.9949435326e-01 1.9077000000e+00
6.3780000000e-02 2.8921543823e-01 1.9086000000e+00
6.4710000000e-02 2.7893059261e-01 1.9095000000e+00
6.5640000000e-02 2.6864016732e-01 1.9103000000e+00
6.6570000000e-02 2.5834458949e-01 1.9112000000e+00
6.7500000000e-02 2.4804437357e-01 1.9120000000e+00
6.8430000000e-02 2.3774013723e-01 1.9128000000e+00
6.9360000000e-02 2.2743260613e-01 1.9135000000e+00
7.0290000000e-02 2.1712263928e-01 1.9142000000e+00
7.1220000000e-02 2.0681124337e-01 1.9148000000e+00
7.2150000000e-02 1.9649959341e-01 1.9153000000e+00
7.3080000000e-02 1.8618906605e-01 1.9157000000e+00
7.4010000000e-02 1.7588126342e-01 1.9159000000e+00
7.4940000000e-02 1.6557806554e-01 1.9167000000e+00
7.5870000000e-02 1.5528166997e-01 1.9173000000e+00
7.6800000000e-02 1.4499466012e-01 1.9177000000e+00
7.7730000000e-02 1.3472008149e-01 1.9179000000e+00
7.8660000000e-02 1.2446154640e-01 1.9178000000e+00
7.9590000000e-02 1.1422335949e-01 1.9173000000e+00
8.0520000000e-02 1.0401070031e-01 1.9163000000e+00
8.1450000000e-02 9.3829845584e-02 1.9148000000e+00
8.2380000000e-02 8.3688502698e-02 1.9126000000e+00
8.3310000000e-02 7.3596271739e-02 1.9095000000e+00
8.4240000000e-02 6.3565318745e-02 1.9053000000e+00
8.5170000000e-02 5.3611439560e-02 1.8996000000e+00
8.6100000000e-02 4.3755795342e-02 1.8920000000e+00
8.7030000000e-02 3.4027986627e-02 1.8818000000e+00
8.7960000000e-02 2.4472193507e-02 1.8676000000e+00
8.8890000000e-02 1.5161624984e-02 1.8474000000e+00
8.9820000000e-02 6.2448458280e-03 1.8172000000e+00
9.0750000000e-02 5.6209576383e-07 1.6578000000e+00
9.1680000000e-02 1.2702729126e-07 1.5770000000e+00
9.2000000000e-02 1.0003399187e-07 1.5636000000e+00


==> figures/dumbbell_cg2_hist.dat <==
t S_norm rh
0.0000000000e+00 1.0000000000e+00 2.5276000000e+00
9.2000000000e-04 9.8892659276e-01 2.5127000000e+00
1.8400000000e-03 9.7794224994e-01 2.4981000000e+00
2.7600000000e-03 9.6703795181e-01 2.4838000000e+00
3.6800000000e-03 9.5620644911e-01 2.4699000000e+00
4.6100000000e-03 9.4532501278e-01 2.4561000000e+00
5.5400000000e-03 9.3450639588e-01 2.4426000000e+00
6.4700000000e-03 9.2374590551e-01 2.4294000000e+00
7.4000000000e-03 9.1303937894e-01 2.4164000000e+00
8.3300000000e-03 9.0238307952e-01 2.4038000000e+00
9.2600000000e-03 8.9177361459e-01 2.3914000000e+00
1.0190000000e-02 8.8120788500e-01 2.3792000000e+00
1.1120000000e-02 8.7068302985e-01 2.3673000000e+00
1.2050000000e-02 8.6019640289e-01 2.3557000000e+00
1.2980000000e-02 8.4974553140e-01 2.3443000000e+00
1.3910000000e-02 8.3932810681e-01 2.3331000000e+00
1.4840000000e-02 8.2894195781e-01 2.3221000000e+00
1.5770000000e-02 8.1858503934e-01 2.3113000000e+00
1.6700000000e-02 8.0825541995e-01 2.3008000000e+00
1.7630000000e-02 7.9795126760e-01 2.2905000000e+00
1.8560000000e-02 7.8767084809e-01 2.2803000000e+00
1.9490000000e-02 7.7741251085e-01 2.2704000000e+00
2.0420000000e-02 7.6717468421e-01 2.2607000000e+00
2.1350000000e-02 7.5695587383e-01 2.2511000000e+00
2.2280000000e-02 7.4675465005e-01 2.2418000000e+00
2.3210000000e-02 7.3656964950e-01 2.2326000000e+00
2.4140000000e-02 7.2639957192e-01 2.2236000000e+00
2.5070000000e-02 7.1624317228e-01 2.2148000000e+00
2.6000000000e-02 7.0609925763e-01 2.2062000000e+00
2.6930000000e-02 6.9596668708e-01 2.1977000000e+00
2.7860000000e-02 6.8584437026e-01 2.1894000000e+00
2.8790000000e-02 6.7573125939e-01 2.1812000000e+00
2.9720000000e-02 6.6562635244e-01 2.1732000000e+00
3.0650000000e-02 6.5552868842e-01 2.1653000000e+00
3.1570000000e-02 6.4554582098e-01 2.1577000000e+00
3.2490000000e-02 6.3556828238e-01 2.1502000000e+00
3.3410000000e-02 6.2559524891e-01 2.1429000000e+00
3.4330000000e-02 6.1562593001e-01 2.1357000000e+00
3.5250000000e-02 6.0565956983e-01 2.1286000000e+00
3.6170000000e-02 5.9569543776e-01 2.1217000000e+00
3.7090000000e-02 5.8573283633e-01 2.1149000000e+00
3.8010000000e-02 5.7577109490e-01 2.1082000000e+00
3.8930000000e-02 5.6580956492e-01 2.1017000000e+00
3.9850000000e-02 5.5584762940e-01 2.0952000000e+00
4.0770000000e-02 5.4588469343e-01 2.0889000000e+00
4.1690000000e-02 5.3592018738e-01 2.0827000000e+00
4.2610000000e-02 5.2595356210e-01 2.0766000000e+00
4.3530000000e-02 5.1598429527e-01 2.0706000000e+00
4.4450000000e-02 5.0601188038e-01 2.0648000000e+00
4.5370000000e-02 4.9603584086e-01 2.0590000000e+00
4.6290000000e-02 4.8605571279e-01 2.0533000000e+00
4.7210000000e-02 4.7607105749e-01 2.0478000000e+00
4.8130000000e-02 4.6608145837e-01 2.0423000000e+00
4.9050000000e-02 4.5608651306e-01 2.0369000000e+00
4.9970000000e-02 4.4608584598e-01 2.0317000000e+00
5.0890000000e-02 4.3607909579e-01 2.0265000000e+00
5.1810000000e-02 4.2606592952e-01 2.0214000000e+00
5.2730000000e-02 4.1604602527e-01 2.0164000000e+00
5.3650000000e-02 4.0601909112e-01 2.0114000000e+00
5.4570000000e-02 3.9598485091e-01 2.0065000000e+00
5.5490000000e-02 3.8594305217e-01 2.0017000000e+00
5.6410000000e-02 3.7589346767e-01 1.9970000000e+00
5.7330000000e-02 3.6583589227e-01 1.9923000000e+00
5.8250000000e-02 3.5577014767e-01 1.9877000000e+00
5.9170000000e-02 3.4569608394e-01 1.9831000000e+00
6.0090000000e-02 3.3561357486e-01 1.9786000000e+00
6.1010000000e-02 3.2552253363e-01 1.9741000000e+00
6.1930000000e-02 3.1542290030e-01 1.9697000000e+00
6.2850000000e-02 3.0531465434e-01 1.9653000000e+00
6.3780000000e-02 2.9508780572e-01 1.9632000000e+00
6.4710000000e-02 2.8485224506e-01 1.9652000000e+00
6.5640000000e-02 2.7460809230e-01 1.9672000000e+00
6.6570000000e-02 2.6435552574e-01 1.9693000000e+00
6.7500000000e-02 2.5409478681e-01 1.9713000000e+00
6.8430000000e-02 2.4382619427e-01 1.9733000000e+00
6.9360000000e-02 2.3355015050e-01 1.9753000000e+00
7.0290000000e-02 2.2326715257e-01 1.9772000000e+00
7.1220000000e-02 2.1297781273e-01 1.9791000000e+00
7.2150000000e-02 2.0268287106e-01 1.9810000000e+00
7.3080000000e-02 1.9238322384e-01 1.9827000000e+00
7.4010000000e-02 1.8207993938e-01 1.9843000000e+00
7.4940000000e-02 1.7177430373e-01 1.9858000000e+00
7.5870000000e-02 1.6146785542e-01 1.9870000000e+00
7.6800000000e-02 1.5116243595e-01 1.9881000000e+00
7.7730000000e-02 1.4086026396e-01 1.9888000000e+00
7.8660000000e-02 1.3056401256e-01 1.9892000000e+00
7.9590000000e-02 1.2027692292e-01 1.9893000000e+00
8.0520000000e-02 1.1000295578e-01 1.9888000000e+00
8.1450000000e-02 9.9746988669e-02 1.9876000000e+00
8.2380000000e-02 8.9515098399e-02 1.9855000000e+00
8.3310000000e-02 7.9314955537e-02 1.9822000000e+00
8.4240000000e-02 6.9156403531e-02 1.9774000000e+00
8.5170000000e-02 5.9052362893e-02 1.9707000000e+00
8.6100000000e-02 4.9020267161e-02 1.9612000000e+00
8.7030000000e-02 3.9084571892e-02 1.9481000000e+00
8.7960000000e-02 2.9281517006e-02 1.9301000000e+00
8.8890000000e-02 1.9669585651e-02 1.9037000000e+00
8.9820000000e-02 1.0358600600e-02 1.8618000000e+00
9.0750000000e-02 1.6481747601e-03 1.7770000000e+00


==> figures/dumbbell_cg3_hist.dat <==
t S_norm rh
0.0000000000e+00 1.0000000000e+00 2.5000000000e+00
9.2000000000e-04 9.8892672421e-01 2.4851000000e+00
1.8400000000e-03 9.7794246563e-01 2.4707000000e+00
2.7600000000e-03 9.6703823936e-01 2.4565000000e+00
3.6800000000e-03 9.5620680261e-01 2.4427000000e+00
4.6100000000e-03 9.4532543303e-01 2.4290000000e+00
5.5400000000e-03 9.3450688029e-01 2.4156000000e+00
6.4700000000e-03 9.2374645469e-01 2.4025000000e+00
7.4000000000e-03 9.1303999359e-01 2.3896000000e+00
8.3300000000e-03 9.0238376039e-01 2.3770000000e+00
9.2600000000e-03 8.9177436248e-01 2.3647000000e+00
1.0190000000e-02 8.8120869919e-01 2.3526000000e+00
1.1120000000e-02 8.7068391284e-01 2.3407000000e+00
1.2050000000e-02 8.6019735088e-01 2.3291000000e+00
1.2980000000e-02 8.4974654698e-01 2.3177000000e+00
1.3910000000e-02 8.3932918783e-01 2.3065000000e+00
1.4840000000e-02 8.2894310535e-01 2.2956000000e+00
1.5770000000e-02 8.1858625448e-01 2.2849000000e+00
1.6700000000e-02 8.0825670067e-01 2.2743000000e+00
1.7630000000e-02 7.9795261507e-01 2.2640000000e+00
1.8560000000e-02 7.8767226191e-01 2.2539000000e+00
1.9490000000e-02 7.7741399066e-01 2.2440000000e+00
2.0420000000e-02 7.6717623126e-01 2.2343000000e+00
2.1350000000e-02 7.5695748621e-01 2.2248000000e+00
2.2280000000e-02 7.4675633064e-01 2.2154000000e+00
2.3210000000e-02 7.3657139961e-01 2.2062000000e+00
2.4140000000e-02 7.2640139130e-01 2.1973000000e+00
2.5070000000e-02 7.1624506071e-01 2.1884000000e+00
2.6000000000e-02 7.0610121806e-01 2.1798000000e+00
2.6930000000e-02 6.9596871933e-01 2.1713000000e+00
2.7860000000e-02 6.8584647573e-01 2.1630000000e+00
2.8790000000e-02 6.7573343951e-01 2.1549000000e+00
2.9720000000e-02 6.6562860707e-01 2.1469000000e+00
3.0650000000e-02 6.5553101903e-01 2.1390000000e+00
3.1570000000e-02 6.4554822725e-01 2.1314000000e+00
3.2490000000e-02 6.3557076581e-01 2.1239000000e+00
3.3410000000e-02 6.2559780942e-01 2.1166000000e+00
3.4330000000e-02 6.1562856912e-01 2.1094000000e+00
3.5250000000e-02 6.0566228749e-01 2.1023000000e+00
3.6170000000e-02 5.9569823393e-01 2.0954000000e+00
3.7090000000e-02 5.8573571257e-01 2.0886000000e+00
3.8010000000e-02 5.7577404803e-01 2.0819000000e+00
3.8930000000e-02 5.6581259810e-01 2.0753000000e+00
3.9850000000e-02 5.5585074106e-01 2.0689000000e+00
4.0770000000e-02 5.4588788359e-01 2.0625000000e+00
4.1690000000e-02 5.3592345448e-01 2.0563000000e+00
4.2610000000e-02 5.2595690617e-01 2.0502000000e+00
4.3530000000e-02 5.1598771321e-01 2.0442000000e+00
4.4450000000e-02 5.0601537381e-01 2.0384000000e+00
4.5370000000e-02 4.9603940669e-01 2.0326000000e+00
4.6290000000e-02 4.8605934950e-01 2.0269000000e+00
4.7210000000e-02 4.7607476517e-01 2.0213000000e+00
4.8130000000e-02 4.6608523236e-01 2.0158000000e+00
4.9050000000e-02 4.5609035344e-01 2.0104000000e+00
4.9970000000e-02 4.4608974970e-01 2.0051000000e+00
5.0890000000e-02 4.3608306294e-01 1.9999000000e+00
5.1810000000e-02 4.2606995232e-01 1.9948000000e+00
5.2730000000e-02 4.1605010541e-01 1.9897000000e+00
5.3650000000e-02 4.0602322240e-01 1.9848000000e+00
5.4570000000e-02 3.9598903030e-01 1.9799000000e+00
5.5490000000e-02 3.8594727821e-01 1.9750000000e+00
5.6410000000e-02 3.7589773418e-01 1.9703000000e+00
5.7330000000e-02 3.6584019781e-01 1.9655000000e+00
5.8250000000e-02 3.5577448604e-01 1.9609000000e+00
5.9170000000e-02 3.4570044899e-01 1.9563000000e+00
6.0090000000e-02 3.3561796514e-01 1.9517000000e+00
6.1010000000e-02 3.2552693981e-01 1.9472000000e+00
6.1930000000e-02 3.1542731936e-01 1.9427000000e+00
6.2850000000e-02 3.0531908170e-01 1.9382000000e+00
6.3780000000e-02 2.9509223386e-01 1.9365000000e+00
6.4710000000e-02 2.8485666623e-01 1.9382000000e+00
6.5640000000e-02 2.7461250033e-01 1.9399000000e+00
6.6570000000e-02 2.6435991287e-01 1.9417000000e+00
6.7500000000e-02 2.5409914530e-01 1.9434000000e+00
6.8430000000e-02 2.4383051477e-01 1.9452000000e+00
6.9360000000e-02 2.3355442367e-01 1.9469000000e+00
7.0290000000e-02 2.2327136906e-01 1.9485000000e+00
7.1220000000e-02 2.1298196159e-01 1.9502000000e+00
7.2150000000e-02 2.0268694291e-01 1.9517000000e+00
7.3080000000e-02 1.9238720457e-01 1.9532000000e+00
7.4010000000e-02 1.8208381642e-01 1.9545000000e+00
7.4940000000e-02 1.7177806449e-01 1.9557000000e+00
7.5870000000e-02 1.6147148414e-01 1.9567000000e+00
7.6800000000e-02 1.5116591841e-01 1.9574000000e+00
7.7730000000e-02 1.4086358117e-01 1.9580000000e+00
7.8660000000e-02 1.3056714549e-01 1.9582000000e+00
7.9590000000e-02 1.2027985407e-01 1.9579000000e+00
8.0520000000e-02 1.1000566125e-01 1.9572000000e+00
8.1450000000e-02 9.9749447652e-02 1.9557000000e+00
8.2380000000e-02 8.9517286833e-02 1.9533000000e+00
8.3310000000e-02 7.9316842919e-02 1.9498000000e+00
8.4240000000e-02 6.9157965508e-02 1.9450000000e+00
8.5170000000e-02 5.9053567011e-02 1.9382000000e+00
8.6100000000e-02 4.9021083835e-02 1.9291000000e+00
8.7030000000e-02 3.9084971134e-02 1.9165000000e+00
8.7960000000e-02 2.9281468234e-02 1.8986000000e+00
8.8890000000e-02 1.9669069945e-02 1.8727000000e+00
8.9820000000e-02 1.0357628794e-02 1.8326000000e+00
9.0750000000e-02 1.6469105614e-03 1.7553000000e+00

